An Efficient Algorithm to Calculate BICM Capacity

Bit-interleaved coded modulation (BICM) is a practical approach for reliable communication over the AWGN channel in the bandwidth limited regime. For a signal point constellation with 2^m points, BICM labels the signal points with bit strings of length m and then treats these m bits separately both at the transmitter and the receiver. BICM capacity is defined as the maximum of a certain achievable rate. Maximization has to be done over the probability mass functions (pmf) of the bits. This is a non-convex optimization problem. So far, the optimal bit pmfs were determined via exhaustive search, which is of exponential complexity in m. In this work, an algorithm called bit-alternating convex concave method (Bacm) is developed. This algorithm calculates BICM capacity with a complexity that scales approximately as m^3. The algorithm iteratively applies convex optimization techniques. Bacm is used to calculate BICM capacity of 4,8,16,32, and 64-PAM in AWGN. For PAM constellations with more than 8 points, the presented values are the first results known in the literature.

==> figures/bicmmi-edited.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bicmmi-edited.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{485.36513568bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79078109)%
    \put(0,0){\includegraphics[width=\unitlength]{bicmmi-edited.pdf}}%
    \put(0.10843319,0.03325313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.27307107,0.03325313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.44339538,0.03325313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.61353423,0.03325313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.78385849,0.03325313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{25}}}%
    \put(0.95418281,0.03325313){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.0392342,0.05060084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.05073887,0.11669496){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-9}}}%
    \put(0.05073887,0.18262431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-8}}}%
    \put(0.05073887,0.2485536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-7}}}%
    \put(0.05073887,0.31448294){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-6}}}%
    \put(0.05073887,0.38041229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.05073887,0.44652704){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-4}}}%
    \put(0.05073887,0.51245633){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-3}}}%
    \put(0.05073887,0.57838567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-2}}}%
    \put(0.05073887,0.64431497){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{-1}}}%
    \put(0.06275654,0.71024431){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.06275654,0.77617363){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.4916474,0.00047387){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SNR in dB}}}%
    \put(0.01526676,0.24560705){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{gap to AWGN capacity in \%}}}}%
    \put(0.77813049,0.1355879){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{BICM capacity}}}%
    \put(0.77813049,0.11034937){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{CM capacity}}}%
    \put(0.77813049,0.08527562){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Uniform BICM}}}%
    \put(0.29491462,0.7553272){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{AWGN capacity: $0.5\log(1+\mathrm{snr})$}}}%
    \put(0.11443194,0.48419112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$-PAM}}}%
    \put(0.27348746,0.48419112){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$8$-PAM}}}%
    \put(0.49023149,0.47677403){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$16$-PAM}}}%
    \put(0.67916303,0.4995581){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$32$-PAM}}}%
    \put(0.85634922,0.42291477){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$64$-PAM}}}%
  \end{picture}%
\endgroup%


==> figures/pam4-32-edited.pdf_tex <==
%% Creator: Inkscape inkscape 0.48.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pam4-32-edited.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{654.19908676bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72378681)%
    \put(0,0){\includegraphics[width=\unitlength]{pam4-32-edited.pdf}}%
    \put(0.28977246,0.02918075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$10^1$}}}%
    \put(0.62032727,0.02918075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$10^2$}}}%
    \put(0.95088205,0.02918075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$10^3$}}}%
    \put(0.03437257,0.09911758){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.02163455,0.17465981){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{1.5}}}%
    \put(0.03437257,0.25006455){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.02163455,0.32546925){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{2.5}}}%
    \put(0.03437257,0.40101147){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.02163455,0.47641619){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{3.5}}}%
    \put(0.03437257,0.55183616){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4}}}%
    \put(0.02163455,0.62736316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4.5}}}%
    \put(0.03437257,0.7027831){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.47307941,0.00192601){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{SNR $E$}}}%
    \put(0.01118918,0.24649987){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{mutual information in bits}}}}%
    \put(0.14392148,0.6877519){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$0.5\log_2(1+E)$}}}%
    \put(0.14392148,0.65004675){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{4 PAM}}}%
    \put(0.14392148,0.61336067){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{8 PAM}}}%
    \put(0.14392148,0.57667459){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{16 PAM}}}%
    \put(0.14392148,0.53998851){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{32 PAM}}}%
  \end{picture}%
\endgroup%

